Linear shrinkage of sample covariance matrix or matrices under elliptical distributions: a review

This chapter reviews methods for linear shrinkage of the sample covariance matrix (SCM) and matrices (SCM-s) under elliptical distributions in single and multiple populations settings, respectively. In the single sample setting a popular linear shrinkage estimator is defined as a linear combination of the sample covariance matrix (SCM) with a scaled identity matrix. The optimal shrinkage coefficients minimizing the mean squared error (MSE) under elliptical sampling are shown to be functions of few key parameters only, such as elliptical kurtosis and sphericity parameter. Similar results and estimators are derived for multiple population setting and applications of the studied shrinkage estimators are illustrated in portfolio optimization.

==> data/SP500resultsBETA.dat <==
               n        BETAEll1        BETAEll2        BETAEll3         BETALWE
  7.00000000e+01  4.86995616e-01  4.44124833e-01  4.03185390e-01  7.09635034e-01
  9.00000000e+01  5.20219133e-01  4.92190732e-01  4.51749545e-01  7.48758488e-01
  1.10000000e+02  5.46680918e-01  5.26620348e-01  4.86556151e-01  7.79962407e-01
  1.30000000e+02  5.70142649e-01  5.60219996e-01  5.19852228e-01  8.05224727e-01
  1.50000000e+02  5.92128253e-01  5.92303775e-01  5.53290903e-01  8.25845624e-01
  1.70000000e+02  6.11011345e-01  6.17384961e-01  5.79923938e-01  8.41961093e-01
  1.90000000e+02  6.27352033e-01  6.38069431e-01  6.00400907e-01  8.54931733e-01
  2.10000000e+02  6.42796577e-01  6.57515065e-01  6.19895832e-01  8.65858724e-01
  2.30000000e+02  6.56141165e-01  6.74784632e-01  6.36382500e-01  8.75083062e-01
  2.50000000e+02  6.67774213e-01  6.90353944e-01  6.51090082e-01  8.83134217e-01
  2.70000000e+02  6.79243672e-01  7.06596165e-01  6.66366993e-01  8.90434551e-01
  2.90000000e+02  6.89680548e-01  7.21667531e-01  6.80002006e-01  8.97000399e-01


==> data/SP500resultsRISK.dat <==
               n        RiskEll1        RiskEll2        RiskEll3         RiskLWE
  7.00000000e+01  8.50053546e-02  8.66539115e-02  8.68999007e-02  8.49315296e-02
  9.00000000e+01  8.32294132e-02  8.45826532e-02  8.45575613e-02  8.37383429e-02
  1.10000000e+02  8.22270213e-02  8.33494963e-02  8.29426562e-02  8.37146663e-02
  1.30000000e+02  8.02286644e-02  8.11871948e-02  8.10970773e-02  8.11687509e-02
  1.50000000e+02  7.97139987e-02  8.01137397e-02  8.00535395e-02  8.12893064e-02
  1.70000000e+02  7.95463052e-02  7.97100135e-02  7.97576103e-02  8.14476457e-02
  1.90000000e+02  7.69793280e-02  7.77398175e-02  7.71612169e-02  8.02031102e-02
  2.10000000e+02  7.76594274e-02  7.81415615e-02  7.77293532e-02  8.09771323e-02
  2.30000000e+02  7.57833413e-02  7.62940032e-02  7.59239734e-02  7.91340162e-02
  2.50000000e+02  7.70469939e-02  7.76148688e-02  7.72342342e-02  8.01465885e-02
  2.70000000e+02  7.87290030e-02  7.95170904e-02  7.88753231e-02  8.27654787e-02
  2.90000000e+02  8.07957510e-02  8.13735811e-02  8.08832602e-02  8.41417076e-02


==> data/minvarportfolioresultsBETA2010.dat <==
               n        BETAEll1        BETAEll2        BETAEll3         BETALWE
  5.00000000e+01  7.60614113e-01  8.30039012e-01  8.30039012e-01  8.62347066e-01
  7.00000000e+01  8.09266220e-01  8.71031243e-01  8.71031243e-01  8.95911198e-01
  9.00000000e+01  8.39900861e-01  8.95261347e-01  8.95261347e-01  9.15418628e-01
  1.10000000e+02  8.60339188e-01  9.11367855e-01  9.11367855e-01  9.28381625e-01
  1.30000000e+02  8.75253456e-01  9.22492000e-01  9.22492000e-01  9.37521555e-01
  1.50000000e+02  8.86869762e-01  9.30659734e-01  9.30659734e-01  9.44259276e-01
  1.70000000e+02  8.96367815e-01  9.37231222e-01  9.37231222e-01  9.49583716e-01
  1.90000000e+02  9.04741597e-01  9.42901654e-01  9.42901654e-01  9.54091305e-01


==> data/minvarportfolioresultsBETA2016.dat <==
               n        BETAEll1        BETAEll2        BETAEll3         BETALWE
  1.30000000e+02  7.63757563e-01  7.94908238e-01  7.94908238e-01  8.96680788e-01
  1.50000000e+02  7.83092924e-01  8.15021583e-01  8.15021583e-01  9.08688088e-01
  1.70000000e+02  7.99463246e-01  8.31564608e-01  8.31564608e-01  9.18373806e-01
  1.90000000e+02  8.14767176e-01  8.47034887e-01  8.47034887e-01  9.26681233e-01
  2.10000000e+02  8.27939666e-01  8.60284939e-01  8.60284939e-01  9.33524937e-01
  2.30000000e+02  8.39835307e-01  8.72277705e-01  8.72277705e-01  9.39272215e-01
  2.50000000e+02  8.50272824e-01  8.82987060e-01  8.82987060e-01  9.44403388e-01
  2.70000000e+02  8.58879726e-01  8.91913800e-01  8.91913800e-01  9.48676493e-01


==> data/minvarportfolioresultsRISK2010.dat <==
               n        RiskEll1        RiskEll2        RiskEll3         RiskLWE         RiskROB
  5.00000000e+01  1.23842172e-01  1.25568232e-01  1.25568232e-01  1.26999793e-01  1.65860370e-01
  7.00000000e+01  1.20996169e-01  1.22900508e-01  1.22900508e-01  1.23887146e-01  1.22554700e-01
  9.00000000e+01  1.20447417e-01  1.21991557e-01  1.21991557e-01  1.22735075e-01  1.22282776e-01
  1.10000000e+02  1.21818309e-01  1.23686906e-01  1.23686906e-01  1.24556645e-01  1.22367124e-01
  1.30000000e+02  1.22266291e-01  1.23843888e-01  1.23843888e-01  1.24496350e-01  1.23602236e-01
  1.50000000e+02  1.23895887e-01  1.25090411e-01  1.25090411e-01  1.25539439e-01  1.25736278e-01
  1.70000000e+02  1.24409708e-01  1.25501472e-01  1.25501472e-01  1.25878791e-01  1.26271613e-01
  1.90000000e+02  1.25258360e-01  1.25998501e-01  1.25998501e-01  1.26265967e-01  1.26973819e-01


==> data/minvarportfolioresultsRISK2016.dat <==
               n        RiskEll1        RiskEll2        RiskEll3         RiskLWE         RiskROB
  1.30000000e+02  8.76253606e-02  8.86583588e-02  8.86583588e-02  9.00571536e-02  8.90644746e-02
  1.50000000e+02  8.46052216e-02  8.51886827e-02  8.51886827e-02  8.66062609e-02  8.73345760e-02
  1.70000000e+02  8.73624319e-02  8.81240702e-02  8.81240702e-02  8.97225564e-02  8.91724734e-02
  1.90000000e+02  8.67275940e-02  8.85119095e-02  8.85119095e-02  9.04932805e-02  8.62512524e-02
  2.10000000e+02  8.08240876e-02  8.15843247e-02  8.15843247e-02  8.34435501e-02  8.13895580e-02
  2.30000000e+02  7.48660320e-02  7.59768429e-02  7.59768429e-02  7.85913915e-02  7.70215183e-02
  2.50000000e+02  7.64402249e-02  7.79925650e-02  7.79925650e-02  8.09127629e-02  7.80186137e-02
  2.70000000e+02  7.69547215e-02  7.84312665e-02  7.84312665e-02  8.10874394e-02  7.80813514e-02


==> results/AR1-estimatedtuningparametersofclass4.dat <==
           alpha            beta            nmse
  2.97067374e-01  3.58308023e-01  3.01644440e-01
  3.39032707e-01  2.78006303e-01  3.01456998e-01
  3.32658598e-01  1.89120012e-01  2.99939900e-01
  3.33759419e-01  1.71930263e-01  3.00015718e-01
  3.02368336e-01  1.69693160e-01  2.99666269e-01
  3.42974399e-01  1.21932827e-01  3.00950328e-01
  2.90934195e-01  2.89827503e-01  3.00231396e-01
  3.42642586e-01  2.95708482e-01  3.02271014e-01
  3.48487729e-01  1.71710707e-01  3.00886200e-01
  3.35795567e-01  2.51254250e-01  3.00655907e-01
  3.30642671e-01  2.52277384e-01  3.00361028e-01
  3.56232792e-01  1.52062629e-01  3.01574737e-01
  3.29129943e-01  1.25146250e-01  3.00311261e-01
  3.55030021e-01  1.94853528e-01  3.01491225e-01
  3.21456833e-01  2.45998755e-01  2.99866000e-01
  3.58443331e-01  2.57298492e-01  3.02849803e-01
  3.54538938e-01  2.25811914e-01  3.01784797e-01
  3.13828141e-01  1.35623797e-01  2.99938542e-01
  3.12514000e-01  2.16499246e-01  2.99461347e-01
  3.35390998e-01  1.44211262e-01  3.00283179e-01
  3.07724744e-01  2.80524936e-01  3.00030015e-01
  3.66801796e-01  2.43791705e-01  3.03543214e-01
  3.74236457e-01  1.57224759e-01  3.03456842e-01
  3.52230731e-01  1.53777218e-01  3.01233778e-01
  3.37651528e-01  1.93280568e-01  3.00197130e-01
  2.88122129e-01  3.50641367e-01  3.01414114e-01
  3.38844548e-01  2.07810444e-01  3.00333209e-01
  3.15777284e-01  2.89566237e-01  3.00383723e-01
  3.63380177e-01  2.65723398e-01  3.03692127e-01
  3.14992189e-01  2.74148980e-01  3.00073310e-01
  3.55003076e-01  1.20054684e-01  3.01799567e-01
  3.39480370e-01  2.35865842e-01  3.00664986e-01
  3.18935323e-01  3.36810429e-01  3.01774149e-01
  3.32473889e-01  3.28131539e-01  3.02439133e-01
  3.17318633e-01  2.92595298e-01  3.00502758e-01
  3.33828601e-01  1.85410427e-01  2.99992661e-01
  3.22807642e-01  2.65775799e-01  3.00203141e-01
  3.23225331e-01  2.95504723e-01  3.00835593e-01
  3.60460459e-01  2.46663752e-01  3.02826033e-01
  3.37311481e-01  1.67521660e-01  3.00200953e-01
  3.32053750e-01  7.11693117e-02  3.01620312e-01
  3.40361394e-01  1.99917369e-01  3.00382330e-01
  2.75064942e-01  4.21005329e-01  3.03546561e-01
  2.72235172e-01  4.93063656e-01  3.06261694e-01
  3.59604253e-01  1.64770197e-01  3.01839089e-01
  2.90535711e-01  2.21189560e-01  2.99792063e-01
  3.32023690e-01  1.13082489e-01  3.00611007e-01
  3.38859887e-01  2.91888050e-01  3.01815409e-01
  2.74260879e-01  5.72921234e-01  3.10371633e-01
  3.03597905e-01  1.64438845e-01  2.99690060e-01
  3.24831951e-01  3.08647452e-01  3.01268441e-01
  3.39508355e-01  2.99595389e-01  3.02101665e-01
  3.45671605e-01  1.08102593e-01  3.01347125e-01
  3.43849471e-01  3.13469486e-01  3.02988633e-01
  3.49254813e-01  1.66176559e-01  3.00954014e-01
  3.60189247e-01  8.83842179e-02  3.02846151e-01
  3.47883067e-01  2.48354597e-01  3.01550918e-01
  3.20394270e-01  2.63997035e-01  3.00079495e-01
  3.44618868e-01  1.86155191e-01  3.00615389e-01
  3.32822501e-01  2.13892363e-01  3.00038267e-01
  2.97512852e-01  3.04970851e-01  3.00392552e-01
  3.22219752e-01  2.67178678e-01  3.00202688e-01
  3.45181275e-01  2.22397609e-01  3.00910069e-01
  3.26101889e-01  3.13004587e-01  3.01472614e-01
  3.00425333e-01  2.90477301e-01  3.00141166e-01
  3.32720643e-01  1.42271839e-01  3.00196121e-01
  3.56797287e-01  1.99877181e-01  3.01696373e-01
  3.40733122e-01  2.76171795e-01  3.01551551e-01
  2.83803786e-01  3.13077004e-01  3.00752752e-01
  3.11724975e-01  1.43247331e-01  2.99837098e-01
  3.42751084e-01  1.45778325e-01  3.00642489e-01
  3.60881949e-01  1.28165086e-01  3.02199414e-01
  3.77014058e-01  2.64601799e-01  3.05628520e-01
  3.22137923e-01  1.86228107e-01  2.99589469e-01
  3.57012842e-01  1.71528995e-01  3.01593039e-01
  3.75791113e-01  2.16449005e-01  3.04176974e-01
  3.39763599e-01  1.61003078e-01  3.00361667e-01
  3.40290768e-01  1.42111115e-01  3.00541385e-01
  3.45555071e-01  2.60432528e-01  3.01596072e-01
  3.37944919e-01  2.60080659e-01  3.00969122e-01
  3.23886150e-01  2.86230927e-01  3.00654065e-01
  3.77936535e-01  1.51069608e-01  3.03938468e-01
  2.88391654e-01  3.36413720e-01  3.01086575e-01
  3.33122097e-01  1.67512095e-01  3.00007237e-01
  3.22767108e-01  1.78219225e-01  2.99627394e-01
  3.46904733e-01  2.05398736e-01  3.00876488e-01
  3.26983055e-01  2.03491357e-01  2.99737258e-01
  3.32064491e-01  2.40619791e-01  3.00268447e-01
  3.89508189e-01  1.43579470e-01  3.05598421e-01
  3.21234082e-01  2.71122435e-01  3.00231657e-01
  3.35623948e-01  6.36694894e-03  3.04186353e-01
  3.32605355e-01  6.93686223e-02  3.01691460e-01
  2.94960975e-01  2.10052960e-01  2.99651691e-01
  3.01290860e-01  2.15467742e-01  2.99503775e-01
  3.44455844e-01  2.81823566e-01  3.02033704e-01
  3.03033800e-01  4.26622665e-01  3.04390920e-01
  3.40415976e-01  1.95803748e-01  3.00368073e-01
  3.35742897e-01  2.02044505e-01  3.00123144e-01
  3.40372269e-01  2.31226507e-01  3.00664145e-01
  3.50652947e-01  1.61197073e-01  3.01075991e-01
  3.43843192e-01  2.46975357e-01  3.01175200e-01
  3.35927038e-01  3.38177473e-01  3.03129445e-01
  3.56262315e-01  2.26695376e-01  3.01972385e-01
  3.28622458e-01  1.39108734e-01  3.00097099e-01
  3.08262688e-01  2.18309630e-01  2.99450991e-01
  3.05268718e-01  3.85575493e-01  3.02795637e-01
  3.26078944e-01  2.82904337e-01  3.00695236e-01
  2.87909780e-01  3.38206241e-01  3.01131591e-01
  3.25960440e-01  2.71179278e-01  3.00446648e-01
  3.46545757e-01  2.25881551e-01  3.01063306e-01
  3.19524550e-01  2.28522433e-01  2.99640486e-01
  3.35916210e-01  1.29211908e-01  3.00492168e-01
  3.04023684e-01  1.49953979e-01  2.99843472e-01
  3.41117734e-01  1.12410682e-01  3.01011256e-01
  3.52440768e-01  1.95650506e-01  3.01264163e-01
  3.40242786e-01  1.96822737e-01  3.00361278e-01
  3.26369327e-01  1.64320671e-01  2.99790713e-01
  3.23968554e-01  5.67840035e-02  3.01874227e-01
  3.34291299e-01  2.09992230e-01  3.00088222e-01
  3.37693485e-01  1.47579376e-01  3.00355369e-01
  3.47276968e-01  2.40805080e-01  3.01355538e-01
  3.52324577e-01  2.19593974e-01  3.01484669e-01
  3.03074491e-01  3.30028304e-01  3.00979690e-01
  3.23293526e-01  2.55545245e-01  3.00060920e-01
  3.22830291e-01  4.18674228e-01  3.05592667e-01
  3.19445235e-01  3.40444552e-01  3.01923759e-01
  3.53027025e-01  1.64427885e-01  3.01254594e-01
  3.29776848e-01  3.72679406e-01  3.04004811e-01
  3.42266428e-01  2.10919169e-01  3.00579655e-01
  3.34218243e-01  2.18836516e-01  3.00148592e-01
  3.09855944e-01  2.51044957e-01  2.99667803e-01
  3.32484777e-01  2.07686777e-01  2.99984535e-01
  3.69213879e-01  2.05345277e-01  3.03129639e-01
  3.61547552e-01  1.31225600e-01  3.02226925e-01
  3.06997994e-01  2.16537360e-01  2.99449561e-01
  3.54031189e-01  2.58445391e-01  3.02384600e-01
  3.06900336e-01  6.09072888e-02  3.01753378e-01
  3.07499644e-01  3.20821796e-01  3.00847134e-01
  3.01934636e-01  3.94165717e-01  3.02979037e-01
  2.86704422e-01  1.55396583e-01  3.00413338e-01
  3.11600382e-01  3.34652260e-01  3.01352856e-01
  3.68085833e-01  2.02660757e-01  3.02957391e-01
  2.99838257e-01  9.91820347e-02  3.00873442e-01
  3.00021532e-01  3.86759500e-01  3.02634421e-01
  3.46472653e-01  2.56290264e-01  3.01587449e-01
  3.22379482e-01  1.98178457e-01  2.99587575e-01
  3.15268673e-01  3.00329496e-01  3.00598546e-01
  3.35870260e-01  2.01261787e-01  3.00126596e-01
  3.44657817e-01  3.53626610e-01  3.04760780e-01
  3.53175477e-01  2.70893080e-01  3.02618066e-01
  3.51631333e-01  2.03311920e-01  3.01249293e-01
  3.25160144e-01  3.20764972e-01  3.01645990e-01
  3.50756174e-01  9.35107373e-02  3.01983032e-01
  3.39248361e-01  1.05817785e-01  3.01045194e-01
  3.27625501e-01  1.26736385e-01  3.00244971e-01
  3.14750674e-01  2.57566057e-01  2.99821994e-01
  3.47484424e-01  1.90214765e-01  3.00833995e-01
  3.42283061e-01  2.23822197e-01  3.00708715e-01
  3.54112495e-01  1.77959669e-01  3.01340074e-01
  3.37875222e-01  1.51334497e-01  3.00330966e-01
  3.45858237e-01  2.75391931e-01  3.01991180e-01
  3.11896661e-01  1.59301960e-01  2.99650830e-01
  3.44947191e-01  1.39780316e-01  3.00834050e-01
  3.15537642e-01  2.86453026e-01  3.00313361e-01
  3.32761710e-01  2.67297740e-01  3.00759235e-01
  3.30142174e-01  2.50776656e-01  3.00310313e-01
  3.54980149e-01  1.87837142e-01  3.01447427e-01
  3.84678005e-01  2.90048541e-01  3.07967566e-01
  3.45677785e-01  9.20966941e-02  3.01687845e-01
  3.22579661e-01  1.80144689e-01  2.99616151e-01
  3.49253901e-01  2.65508887e-01  3.02066072e-01
  3.48541239e-01  1.96143129e-01  3.00943144e-01
  3.46216190e-01  2.03346804e-01  3.00808477e-01
  3.52877547e-01  2.83829622e-01  3.02968207e-01
  3.23189318e-01  2.59831713e-01  3.00121818e-01
  3.71635086e-01  1.94369804e-01  3.03305058e-01
  3.49440944e-01  2.25260497e-01  3.01300738e-01
  3.50492136e-01  3.74976458e-01  3.06654789e-01
  3.42692677e-01  1.14543000e-01  3.01057093e-01
  3.22902680e-01  1.42511405e-01  2.99920332e-01
  2.86524215e-01  4.41563945e-01  3.04354582e-01
  3.33405970e-01  3.63838698e-01  3.03965451e-01
  3.69567317e-01  1.82172261e-01  3.02951367e-01
  3.67438863e-01  3.13818544e-01  3.06096871e-01
  3.27297196e-01  2.66592971e-01  3.00428545e-01
  3.23838945e-01  3.98703453e-01  3.04667317e-01
  3.66117803e-01  1.86553045e-01  3.02576948e-01
  3.51180835e-01  2.26285726e-01  3.01471718e-01
  3.38666105e-01  1.49624893e-01  3.00385103e-01
  3.43024517e-01  2.73497134e-01  3.01682027e-01
  3.55687897e-01  2.46003033e-01  3.02275387e-01
  3.31674311e-01  3.15444722e-01  3.01944722e-01
  3.42865918e-01  2.61848489e-01  3.01393588e-01
  3.60091641e-01  4.14182112e-01  3.10796688e-01
  3.42669344e-01  2.52207199e-01  3.01178033e-01
  3.34672172e-01  2.06739032e-01  3.00089397e-01
  3.20635864e-01  2.83011109e-01  3.00434438e-01
  3.33430218e-01  2.47038804e-01  3.00438986e-01
  3.64631926e-01  1.48045034e-01  3.02394350e-01
  3.43683776e-01  7.80319641e-02  3.01931019e-01
  3.41757702e-01  1.70897730e-01  3.00435586e-01
  3.04622609e-01  2.40441309e-01  2.99562169e-01
  3.57100831e-01  1.91951406e-01  3.01667491e-01
  3.21992928e-01  2.27458740e-01  2.99701213e-01
  3.20697777e-01  1.11101449e-01  3.00398133e-01
  3.56164772e-01  1.91055334e-01  3.01573317e-01
  3.25872802e-01  2.03180931e-01  2.99698105e-01
  3.68648302e-01  2.08151253e-01  3.03097262e-01
  3.48921539e-01  2.07933875e-01  3.01059165e-01
  3.20462216e-01  2.10873592e-01  2.99568028e-01
  3.45777712e-01  2.02143610e-01  3.00767296e-01
  3.46198810e-01  2.48421783e-01  3.01401941e-01
  3.17441024e-01  3.01577168e-01  3.00711414e-01
  3.20100091e-01  2.35813065e-01  2.99716313e-01
  3.55077783e-01  2.46526267e-01  3.02221664e-01
  3.40762858e-01  1.43821254e-01  3.00549219e-01
  2.87564051e-01  4.65813724e-01  3.05436318e-01
  3.41402234e-01  2.67104330e-01  3.01389420e-01
  3.45538857e-01  1.50522956e-01  3.00774626e-01
  3.49456553e-01  3.24785831e-01  3.04063492e-01
  3.23030433e-01  3.53261323e-01  3.02619537e-01
  3.33635818e-01  2.06120652e-01  3.00033050e-01
  3.48079716e-01  1.78093665e-01  3.00853437e-01
  3.22652339e-01  2.21781525e-01  2.99681054e-01
  3.33098382e-01  1.78133129e-01  2.99968591e-01
  3.36140930e-01  2.47645499e-01  3.00618378e-01
  2.87885918e-01  3.77496031e-01  3.02130679e-01
  3.34837224e-01  3.45518595e-01  3.03319586e-01
  2.85014059e-01  3.62868763e-01  3.01748145e-01
  3.31436099e-01  2.30559047e-01  3.00114068e-01
  3.15067030e-01  1.05831521e-01  3.00479260e-01
  3.45570876e-01  3.35091471e-01  3.04034005e-01
  3.16207496e-01  3.88587800e-01  3.03559832e-01
  3.66350984e-01  2.02854448e-01  3.02752331e-01
  2.99665871e-01  1.59715440e-01  2.99830282e-01
  3.08903767e-01  2.31873221e-01  2.99508842e-01
  3.20165339e-01  4.03976453e-01  3.04586419e-01
  3.16146008e-01  3.05422052e-01  3.00751247e-01
  3.31758666e-01  2.15815388e-01  2.99999258e-01
  3.46207875e-01  1.59067191e-01  3.00764933e-01
  3.23372210e-01  2.58196996e-01  3.00103959e-01
  3.65572969e-01  2.33471275e-01  3.03154312e-01
  3.53594964e-01  1.46496853e-01  3.01390360e-01
  3.21008438e-01  2.31230213e-01  2.99702163e-01
  3.25177438e-01  1.23931893e-01  3.00233374e-01
  3.50808763e-01  3.06842474e-01  3.03518536e-01
  3.36822176e-01  2.40552731e-01  3.00553314e-01
  3.67748603e-01  1.50559924e-01  3.02714398e-01
  3.02122842e-01  3.51038789e-02  3.02741913e-01
  3.23932552e-01  1.84873367e-01  2.99635597e-01
  2.86176462e-01  3.72268107e-01  3.01986706e-01
  3.43106713e-01  2.88001288e-01  3.02083142e-01
  3.80735431e-01  1.07142655e-01  3.04709934e-01
  3.31543925e-01  7.83872610e-02  3.01399028e-01
  3.71647326e-01  1.50364082e-01  3.03159070e-01
  3.59952590e-01  1.62980051e-01  3.01875152e-01
  3.46257106e-01  3.01395290e-01  3.02817864e-01
  2.89433568e-01  2.66866367e-01  3.00020464e-01
  3.23914373e-01  3.07514983e-01  3.01183079e-01
  3.25966283e-01  5.07147395e-02  3.02114328e-01
  3.71435949e-01  1.91803266e-01  3.03254655e-01
  3.30998387e-01  1.19520734e-01  3.00461467e-01
  3.63912407e-01  1.89915404e-01  3.02354026e-01
  3.65299301e-01  1.93380185e-01  3.02535623e-01
  3.46456157e-01  1.24313018e-01  3.01122852e-01
  3.45726032e-01  1.19688525e-01  3.01147722e-01
  2.90980789e-01  3.50744098e-01  3.01401403e-01
  3.04369410e-01  0.00000000e+00  3.04119496e-01
  3.69856675e-01  2.04514000e-01  3.03199067e-01
  3.10173975e-01  2.63699862e-01  2.99818501e-01
  3.22139885e-01  1.15146048e-01  3.00337175e-01
  3.58938625e-01  2.09432861e-01  3.02008040e-01
  3.47403025e-01  2.10878621e-01  3.00962692e-01
  3.35863393e-01  2.99328063e-01  3.01781770e-01
  3.25500443e-01  3.37178213e-01  3.02211599e-01
  3.42798408e-01  1.68858159e-01  3.00504889e-01
  3.48628814e-01  2.36347728e-01  3.01398501e-01
  3.14011797e-01  2.28715504e-01  2.99534140e-01
  3.10339733e-01  1.89967115e-01  2.99455868e-01
  3.27474487e-01  1.98419423e-01  2.99742565e-01
  3.78990960e-01  2.15156950e-01  3.04614616e-01
  3.27388563e-01  1.83310921e-01  2.99739987e-01
  3.24305868e-01  1.25553072e-01  3.00189346e-01
  3.40767501e-01  1.91489902e-01  3.00375985e-01
  3.11610667e-01  4.60073292e-01  3.06766187e-01
  3.43510601e-01  1.89498817e-01  3.00547833e-01
  3.16273768e-01  2.00849210e-01  2.99473527e-01
  3.04245247e-01  2.26746637e-01  2.99493790e-01
  3.27794681e-01  3.69103588e-01  3.03658113e-01
  3.38985310e-01  1.23260427e-01  3.00721000e-01
  3.63707754e-01  2.42770479e-01  3.03126988e-01
  3.30507448e-01  2.99594657e-01  3.01384807e-01
  3.29769515e-01  2.42376885e-01  3.00170687e-01
  3.31162498e-01  3.01198169e-01  3.01476008e-01
  3.35611504e-01  1.26985251e-01  3.00511845e-01
  3.52404382e-01  1.94126602e-01  3.01251791e-01
  3.33678681e-01  2.22650594e-01  3.00153030e-01
  3.67242759e-01  1.93076468e-01  3.02757006e-01
  3.62067815e-01  1.55643267e-01  3.02100935e-01
  3.46517783e-01  2.39108729e-01  3.01260621e-01
  3.15989273e-01  2.42317317e-01  2.99676445e-01
  3.01778042e-01  3.51642943e-01  3.01540709e-01
  3.51255990e-01  1.94585813e-01  3.01156229e-01
  3.14320671e-01  2.73866599e-01  3.00050770e-01
  3.42139904e-01  2.21260777e-01  3.00669527e-01
  3.17771453e-01  1.01362209e-01  3.00582558e-01
  3.37261956e-01  3.01046037e-01  3.01949818e-01
  3.57887307e-01  2.03809620e-01  3.01839952e-01
  3.31288871e-01  1.96506541e-01  2.99889349e-01
  3.50828505e-01  1.73040737e-01  3.01064601e-01
  3.30422299e-01  2.89015789e-01  3.01100103e-01
  3.27618430e-01  2.03236808e-01  2.99759556e-01
  3.59948495e-01  2.73513262e-01  3.03490735e-01
  3.37364413e-01  9.76734177e-02  3.01132959e-01
  3.70178820e-01  1.03070995e-01  3.03518089e-01
  3.09563480e-01  1.73000661e-01  2.99545381e-01
  3.29673066e-01  2.58530664e-01  3.00411349e-01
  3.45141771e-01  2.46508452e-01  3.01274758e-01
  3.22301888e-01  2.72918844e-01  3.00308679e-01
  3.09735195e-01  4.17170875e-01  3.04385088e-01
  2.90875695e-01  1.83004644e-01  2.99923647e-01
  3.08546249e-01  2.60350979e-01  2.99757582e-01
  3.51937261e-01  2.66178604e-01  3.02357816e-01
  3.29516309e-01  2.44345943e-01  3.00184331e-01
  3.05486787e-01  3.29698518e-01  3.01022397e-01
  3.13478889e-01  2.63402100e-01  2.99872457e-01
  3.37124708e-01  2.43960817e-01  3.00624758e-01
  3.43069415e-01  1.81047840e-01  3.00505912e-01
  3.76619863e-01  1.14887128e-01  3.04070621e-01
  2.77205773e-01  3.21223653e-01  3.01120894e-01
  3.17707738e-01  2.79065311e-01  3.00244484e-01
  3.48886837e-01  2.14782287e-01  3.01123822e-01
  3.56630654e-01  1.21185939e-01  3.01916244e-01
  2.87016369e-01  1.49189756e-01  3.00482132e-01
  3.50483449e-01  1.87737968e-01  3.01060303e-01
  3.36503165e-01  2.32505269e-01  3.00423997e-01
  3.34225865e-01  2.97323770e-01  3.01593884e-01
  3.09024389e-01  4.27523830e-01  3.04827197e-01
  3.33739126e-01  1.12506165e-01  3.00682340e-01
  3.46426928e-01  1.67587145e-01  3.00746610e-01
  3.17477178e-01  2.54479111e-01  2.99849870e-01
  3.32198813e-01  2.92211331e-01  3.01303730e-01
  3.58031516e-01  1.86895436e-01  3.01728934e-01
  3.43278608e-01  1.72629986e-01  3.00525860e-01
  3.21445579e-01  2.74342809e-01  3.00298993e-01
  2.92953967e-01  3.14487396e-01  3.00594497e-01
  3.38263415e-01  2.36839496e-01  3.00595463e-01
  3.33633913e-01  2.09171588e-01  3.00049440e-01
  3.15673039e-01  4.16193846e-01  3.04796059e-01
  3.02790826e-01  2.16752023e-01  2.99483790e-01
  3.33060597e-01  2.84576815e-01  3.01168957e-01
  3.30014616e-01  1.58060248e-01  2.99948564e-01
  3.22957229e-01  2.67370993e-01  3.00236942e-01
  3.36077317e-01  2.94410991e-01  3.01656820e-01
  3.05947133e-01  6.94801694e-02  3.01508097e-01
  3.37854789e-01  2.82195233e-01  3.01468609e-01
  3.28700490e-01  4.05109434e-01  3.05495065e-01
  3.24903162e-01  1.85152835e-01  2.99661148e-01
  2.77001409e-01  0.00000000e+00  3.05356180e-01
  2.99531309e-01  2.76204617e-01  2.99937268e-01
  3.38984297e-01  1.03259336e-01  3.01085168e-01
  3.23651703e-01  2.26581892e-01  2.99747470e-01
  3.61657430e-01  2.13118069e-01  3.02346036e-01
  3.11884569e-01  1.92506224e-01  2.99449415e-01
  3.28375222e-01  2.90003375e-01  3.00994115e-01
  3.33335814e-01  2.26497539e-01  3.00171743e-01
  3.20837817e-01  3.45794835e-01  3.02194630e-01
  3.40966892e-01  2.52682900e-01  3.01052308e-01
  3.57383631e-01  2.27397923e-01  3.02100503e-01
  3.56609873e-01  2.90771180e-01  3.03641680e-01
  3.13660130e-01  3.26345798e-01  3.01198127e-01
  3.20210022e-01  2.32522086e-01  2.99690321e-01
  3.28533322e-01  2.68583108e-01  3.00532494e-01
  3.20607121e-01  2.68586133e-01  3.00162970e-01
  3.37158863e-01  1.49130288e-01  3.00315435e-01
  3.22563336e-01  2.40688924e-01  2.99843043e-01
  3.43995080e-01  1.64563791e-01  3.00595006e-01
  3.55699869e-01  5.23992562e-02  3.03520756e-01
  3.51423557e-01  2.34916971e-01  3.01631273e-01
  3.53629742e-01  2.94201972e-01  3.03398294e-01
  3.65679544e-01  2.33233449e-01  3.03162646e-01
  3.32449119e-01  1.71847232e-01  2.99960197e-01
  3.53234218e-01  1.71810050e-01  3.01261325e-01
  3.44219033e-01  4.73536895e-02  3.02926400e-01
  3.52487763e-01  1.72853298e-01  3.01198895e-01
  3.45708430e-01  2.35836663e-01  3.01139054e-01
  3.11974741e-01  2.85947091e-01  3.00203212e-01
  3.57901935e-01  1.54851643e-01  3.01708824e-01
  3.01026390e-01  3.65711524e-01  3.01951780e-01
  2.36615280e-01  5.57856102e-01  3.09532542e-01
  3.41803968e-01  1.84503965e-01  3.00427632e-01
  3.64804982e-01  2.36546178e-01  3.03123982e-01
  3.53757284e-01  2.64906121e-01  3.02519445e-01
  3.67349992e-01  1.76687813e-01  3.02665614e-01
  3.44748965e-01  2.76680915e-01  3.01921007e-01
  3.18327677e-01  1.74354187e-01  2.99567825e-01
  3.13797878e-01  3.14218211e-01  3.00879133e-01
  3.24324145e-01  2.75626967e-01  3.00452794e-01
  3.21393149e-01  1.43325485e-01  2.99885524e-01
  3.53103559e-01  2.31345363e-01  3.01732430e-01

